On the Relationship Between Debris Disks and Planets

Dust in debris disks is generated by collisions among planetesimals. The existence of these planetesimals is a consequence of the planet formation process, but the relationship between debris disks and planets has not been clearly established. Here we analyze Spitzer/MIPS 24 and 70 micrometer data for 150 planet-bearing stars, and compare the incidence of debris disks around these stars with a sample of 118 stars around which planets have been searched for, but not found. Together they comprise the largest sample ever assembled to deal with this question. The use of survival analysis techniques allows us to account for the large number of non-detections at 70 micrometer. We discovered 10 new debris disks around stars with planets and one around a star without known planets. We found that the incidence of debris disks is marginally higher among stars with planets, than among those without, and that the brightness of the average debris disk is not significantly different in the two samples. We conclude that the presence of a planet that has been detected via current radial velocity techniques is not a good predictor of the presence of a debris disk detected at infrared wavelengths.

==> datafile.txt <==
Title: On the Relationship Between Debris Disks and Planets
Authors: Kospal A., Ardila D. R., Moor A., Abraham P.
Table: Photospheric predictions and MIPS photometry
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label      Explanations
--------------------------------------------------------------------------------
   1- 10 A10    ---   ID         Stallar identification
  12- 15 A4     ---   Type       Star with planet(SWP)/Star without planet(SWOP)
  17- 22 F6.3   Gyr   Age        ? Age
  24- 25 A2     --- r_Age        ? Reference for age (1)
  27- 33 F7.4   ---   [Fe/H]     ? Metallicity (2)
  35- 42 F8.2   mJy   FPred24    Predicted photospheric flux at 24 um
  44- 51 F8.2   mJy   Fobs24     ? Observed flux at 24 um
  53- 58 F6.2   mJy e_FObs24     ? 1-sigma uncertainty in FObs24 (3)
  60- 66 F7.3   ---   R24        ? Observed-to-predicted flux ratio at 24 um (4)
  68- 74 F7.3   ---   chi24      ? Significance of excess emission at 24 um (5)
  76- 78 A3     ---   IRE24      ? Excess emission at 24 um (6)
  80- 87 F8.2   mJy   FPred70    Predicted photospheric flux at 70 um
  89- 96 F8.2   mJy   FObs70     ? Observed flux at 70 um
  98-103 F6.2   mJy e_FObs70     ? 1-sigma uncertainty in FObs70 (3)
 105-111 F7.3   ---   R70        ? Observed-to-predicted flux ratio at 70 um (4)
 113-119 F7.3   ---   chi70      ? Significance of excess emission at 70 um (5)
 121-123 A3     ---   IRE70      ? Excess emission at 70 um (6)
--------------------------------------------------------------------------------
Note (1): References for ages:
    1 = Takeda et al. 2007, ApJS 168, 297
    2 = Lopez-Santiago et al. 2006, ApJ 643, 1160
    3 = Montes et al. 2001, MNRAS 328, 45
    4 = Valenti & Fischer 2005, ApJS 159, 141
    5 = Holmberg et al. 2007, A&A 475, 519
    6 = X-ray and/or Ca HK ages calculated using the calibration of
        Mamajek & Hillenbrand 2008, ApJ 687, 1264
    7 = Barnes 2007, ApJ 669, 1167
    8 = di Folco et al. 2007, A&A 475, 243
    9 = Isochrone fitting using the web-based tool PARAM1.0
        (http://stev.oapd.inaf.it/cgi-bin/param)
   10 = De Silva et al. 2007, AJ 133, 694
   11 = King et al. 2003, AJ 125, 1980
   12 = Moutou et al. 2005 A&A 439, 367
   13 = Beichman et al. 2005, ApJ 626, 1061
   14 = Ge et al. 2006, ApJ 648, 683
   15 = Saffe et al. 2005, A&A 443, 609
   16 = Pepe et al. 2004, A&A 423, 385
   17 = da Silva et al. 2006, A&A 446, 717
   18 = Johnson et al. 2007, ApJ 665, 785
   19 = Torres 2007, ApJ 654, 1095
Note (2): Metallicities are averages of values presented in the NASA/IPAC/NExScI
          Star and Exoplanet Database (http://nsted.ipac.caltech.edu)
Note (3): 1-sigma uncertainties of the observed flux include the uncertainty
          of the absolute calibration (4% for 24 um and 7% for 70 um, see
          the MIPS Data Handbook)
Note (4): R = F_obs/F_pred
Note (5): chi = (F_obs-F_pred)/sigma; excess emission is significant if chi >= 3
Note (6):
     NO = no excess;
    YES = significant excess;
    UPL = upper limit.
--------------------------------------------------------------------------------
HD 142     SWP   3.120 1   0.0875   109.51   119.60   4.90   1.092   2.058 NO     11.92    18.16   2.73   1.523   2.281 NO 
HD 166     SWOP  0.200 2  -0.0600   134.61   157.35   6.45   1.169   3.525 YES    14.68   102.91   8.42   7.011  10.483 YES
HD 1237    SWP   0.625 3   0.1100    79.40    82.61   3.39   1.040   0.946 NO      8.67    11.07   1.68   1.277   1.426 NO 
HD 1581    SWOP  4.840 1  -0.2025   567.58   527.13  21.61   0.929  -1.871 NO     62.13    74.40   7.93   1.197   1.548 NO 
HD 3651    SWP   8.200 4  -0.0540   187.79   188.18   7.72   1.002   0.051 NO     20.51    15.49   5.12   0.756  -0.980 NO 
HD 3823    SWOP  7.200 1  -0.3100   110.82   111.75   4.58   1.008   0.203 NO     12.14    13.49          1.111         UPL
HD 3795    SWOP 11.600 1  -0.6425   129.98   135.71   5.56   1.044   1.031 NO     14.30    13.92   2.49   0.973  -0.154 NO 
HD 4208    SWP   7.760 1  -0.2600    24.81                                         2.72     5.35          1.964         UPL
HD 4308    SWP   8.680 1  -0.3933    73.67    74.73   3.06   1.014   0.347 NO      8.08    13.00          1.608         UPL
HD 4203    SWP   8.520 1   0.4250    11.13                                         1.21     6.55          5.421         UPL
HD 4307    SWOP  7.840 1  -0.2620    98.99   100.99   4.14   1.020   0.481 NO     10.84    16.66          1.537         UPL
HD 4628    SWOP 10.270 1  -0.2767   260.24   271.46  11.13   1.043   1.008 NO     28.62    35.91  10.54   1.255   0.692 NO 
HD 6434    SWP  10.100 5  -0.5283    23.84    24.03   0.99   1.008   0.197 NO      2.61    14.04          5.373         UPL
HD 7570    SWOP  2.880 1   0.1260   242.52   248.97  10.21   1.027   0.632 NO     26.39    52.47   5.11   1.988   5.101 YES
HD 8574    SWP   5.600 1   0.0250    35.60    34.87   1.43   0.980  -0.505 NO      3.88     9.87          2.542         UPL
HD 9826    SWP   3.120 1   0.0385   514.36   515.42  21.13   1.002   0.050 NO     55.94    53.31   6.13   0.953  -0.430 NO 
HD 10647   SWP   2.920 1  -0.0550   131.37   192.00   7.87   1.461   7.701 YES    14.35  1118.02  80.26  77.904  13.751 YES
HD 10476   SWOP 11.270 1  -0.1200   348.90   341.31  13.99   0.978  -0.542 NO     38.20    39.45   7.56   1.033   0.165 NO 
HD 10697   SWP   7.840 1   0.1433   105.28    99.68   4.09   0.947  -1.372 NO     11.47    10.79          0.941         UPL
HD 11964   SWP   8.000 1   0.1450   111.45                                        12.18     8.62   2.86   0.708  -1.247 NO 
HD 12661   SWP   6.480 1   0.3600    33.73    32.72   1.34   0.970  -0.753 NO      3.67    18.13          4.938         UPL
HD 13445   SWP   1.200 1  -0.2400   160.56   160.56   6.58   1.000  -0.000 NO     17.64    27.94          1.583         UPL
HD 14412   SWOP  8.000 4  -0.4900   106.86   111.02   4.55   1.039   0.915 NO     11.76     9.36   2.07   0.796  -1.162 NO 
HD 14802   SWOP  0.460 6  -0.0533   231.16   253.62  10.40   1.097   2.160 NO     25.24    34.97   5.84   1.386   1.668 NO 
HD 15335   SWOP  6.760 1  -0.1767   111.25   118.64   4.86   1.067   1.521 NO     12.16    14.40          1.184         UPL
HD 16141   SWP   8.680 1   0.1133    55.32    56.28   2.31   1.017   0.417 NO      6.03    14.55          2.414         UPL
HD 16160   SWOP  4.840 7  -0.1200   299.84   303.67  12.45   1.013   0.307 NO     32.94    39.79   6.69   1.208   1.024 NO 
HD 17051   SWP   0.800 6   0.1100   168.13   163.63   6.71   0.973  -0.671 NO     18.32    19.43   3.35   1.061   0.331 NO 
HD 16895   SWOP  0.640 1  -0.0289   446.73   479.34  19.65   1.073   1.659 NO     48.62    46.48   5.84   0.956  -0.365 NO 
HD 17925   SWOP  0.150 7   0.0475   173.56   191.01   7.83   1.101   2.228 NO     18.96    70.81   9.27   3.735   5.592 YES
HD 19373   SWOP  4.200 1   0.1600   592.45   605.06  24.81   1.021   0.508 NO     64.49    60.27   8.74   0.935  -0.482 NO 
BD+20 518  SWP                       13.49                                         1.48     2.24          1.517         UPL
HD 19994   SWP   2.560 1   0.1891   235.44   237.49   9.74   1.009   0.211 NO     25.62    41.73   4.98   1.629   3.237 YES
HD 20367   SWP   0.400 6   0.1700    68.54    67.58   2.77   0.986  -0.345 NO      7.46    12.54          1.681         UPL
HD 20766   SWOP  1.560 1  -0.2178   184.06   185.62   7.61   1.008   0.205 NO     20.16    23.13   4.28   1.147   0.694 NO 
HD 20807   SWOP  3.720 1  -0.2100   208.48   227.16   9.31   1.090   2.006 NO     22.86    45.31   4.07   1.982   5.513 YES
HD 20630   SWOP  1.380 1   0.1000   350.73   349.54  14.33   0.997  -0.083 NO     38.27    32.04   7.56   0.837  -0.824 NO 
HD 20794   SWOP 12.700 5  -0.3875   750.99   710.99  29.15   0.947  -1.372 NO     82.65   113.48   8.76   1.373   3.519 YES
HD 20782   SWP   7.100 4  -0.0500    32.49                                         3.55     5.17          1.457         UPL
HD 22049   SWP   0.850 8  -0.1400  1571.17  2042.00  90.95   1.300   5.177 YES   172.12  1688.00 207.00   9.807   7.323 YES
HD 22484   SWOP  5.640 1  -0.0350   515.70   504.98  20.70   0.979  -0.518 NO     56.28   108.14   9.99   1.921   5.191 YES
HD 23127   SWP   7.680 1   0.3400    10.58                                         1.15     1.36          1.181         UPL
HD 23079   SWP   5.200 4  -0.1300    37.06    37.03   1.52   0.999  -0.023 NO      4.05     5.19   1.01   1.281   1.126 NO 
HD 23249   SWOP  6.280 1   0.0818  1920.64  1955.23  80.17   1.018   0.431 NO    209.86   216.72  16.15   1.033   0.425 NO 
HD 23596   SWP   5.680 1   0.2650    31.97    32.09   1.32   1.004   0.091 NO      3.48    12.56          3.608         UPL
HD 27442   SWP   2.840 1   0.3433  1191.92  1104.41  45.28   0.927  -1.932 NO    130.04   138.20  11.75   1.063   0.694 NO 
HD 27894   SWP   4.940 9   0.3000    11.02                                         1.21     1.36          1.128         UPL
HD 28185   SWP   9.000 5   0.2200    23.96    24.06   0.99   1.005   0.110 NO      2.61     8.29          3.174         UPL
HD 28343   SWOP  0.260 1             87.15    85.22   3.49   0.978  -0.552 NO      9.54     2.64          0.277         UPL
HD 30177   SWP  11.600 1   0.3875    14.81                                         1.61     5.87          3.640         UPL
HD 30495   SWOP  1.280 6   0.0000   179.36   187.86   7.70   1.047   1.103 NO     19.59   128.03  10.92   6.536   9.928 YES
HD 30652   SWOP  2.840 1  -0.0600  1030.69  1028.43  42.17   0.998  -0.054 NO    112.29   114.08  10.24   1.016   0.175 NO 
HD 32147   SWOP  2.000 10  0.2286   237.80   219.21   8.99   0.922  -2.068 NO     26.04    20.76   3.28   0.797  -1.607 NO 
HD 33283   SWP   2.500 5             15.75                                         1.72     6.35          3.692         UPL
HD 33636   SWP   3.520 1  -0.1050    42.37    42.67   1.75   1.007   0.173 NO      4.63    39.89   3.68   8.611   9.578 YES
HD 34721   SWOP  6.480 1  -0.1400   110.86   107.70   4.42   0.971  -0.716 NO     12.12    10.91   2.47   0.900  -0.491 NO 
HD 34411   SWOP  6.480 1   0.0962   353.16   353.36  14.49   1.001   0.014 NO     38.51    38.56   9.05   1.001   0.005 NO 
HD 33564   SWP   3.000 5            191.42   186.87   7.66   0.976  -0.595 NO     20.86    38.70   8.35   1.855   1.855 NO 
HD 36395   SWOP            0.6000   239.17   244.10  10.01   1.021   0.492 NO     26.40    20.99   4.61   0.795  -1.175 NO 
HD 37124   SWP  11.700 4  -0.4200    30.66                                         3.37    11.35          3.364         UPL
HD 39091   SWP   5.440 1   0.0500   138.85   137.21   5.63   0.988  -0.290 NO     15.14    18.90   3.28   1.249   1.150 NO 
HD 37605   SWP   2.700 9   0.3100    13.71                                         1.50     3.10          2.071         UPL
HD 37394   SWOP  1.590 6  -0.0050   146.01   139.48   5.72   0.955  -1.141 NO     15.94    26.44   8.72   1.659   1.204 NO 
HD 38392   SWOP  0.816 7   0.0200   185.61   200.01   8.20   1.078   1.756 NO     20.35    18.78   2.77   0.923  -0.564 NO 
HD 38529   SWP   3.280 1   0.4250   145.24   145.98   5.99   1.005   0.124 NO     15.77    79.04  10.85   5.011   5.834 YES
HD 38858   SWOP  5.400 1  -0.2300   119.34   128.20   5.26   1.074   1.686 NO     13.07   197.54  16.77  15.112  10.999 YES
HD 40307   SWP   9.900 4  -0.2900    86.36    86.37   3.54   1.000   0.003 NO      9.51    16.95   3.61   1.783   2.062 NO 
HD 39587   SWOP  0.500 11 -0.0100   455.16   466.20  19.11   1.024   0.578 NO     49.68    38.63   6.81   0.778  -1.621 NO 
HD 41004   SWP   1.640 15  0.1600    18.79                                         2.05     5.92          2.882         UPL
HD 40979   SWP   2.700 4   0.1900    47.00    48.07   1.97   1.023   0.542 NO      5.11    14.24   2.73   2.784   3.346 YES
HD 43834   SWOP  5.400 4   0.0500   302.74   304.58  12.49   1.006   0.147 NO     33.04    34.26   6.06   1.037   0.201 NO 
HD 43162   SWOP  0.595 6  -0.0100    91.58    93.98   3.85   1.026   0.622 NO     10.01    19.82   2.95   1.980   3.329 YES
HD 45350   SWP  11.360 1   0.2900    23.78                                         2.59     7.08          2.736         UPL
HD 46375   SWP  10.700 4   0.2200    29.59                                         3.23    74.68  19.04  23.102   3.753 YES
HD 48682   SWOP  2.900 4   0.1350   191.99   197.09   8.08   1.027   0.631 NO     20.92   346.78  26.03  16.580  12.521 YES
HD 49674   SWP   5.100 4   0.3200    19.10                                         2.08     6.72          3.235         UPL
HD 50499   SWP   3.320 1   0.3400    33.29                                         3.62    10.70   2.16   2.957   3.273 YES
HD 50281   SWOP  3.100 4   0.0567   170.47   172.85   7.09   1.014   0.336 NO     18.72    18.44   3.54   0.985  -0.080 NO 
HD 50554   SWP   3.600 5  -0.0300    47.04    47.72   1.96   1.015   0.349 NO      5.14    44.17   4.22   8.591   9.253 YES
HD 265866  SWOP                      90.81    84.58   3.58   0.931  -1.739 NO      9.93                                    
HD 50692   SWOP  5.700 4  -0.1800   141.71   134.15   5.50   0.947  -1.375 NO     15.52    26.49          1.707         UPL
HD 52265   SWP   3.760 1   0.2160    74.23    74.41   3.05   1.002   0.058 NO      8.08    28.75   3.95   3.559   5.233 YES
HD 52711   SWOP  5.160 1  -0.1425   112.13   115.25   4.73   1.028   0.662 NO     12.26    22.36          1.824         UPL
HD 55575   SWOP  8.200 5  -0.3120   165.26   165.77   6.80   1.003   0.076 NO     18.12    26.36   4.38   1.455   1.881 NO 
HD 63454   SWP   1.000 12  0.1100    11.55                                         1.27     9.39          7.410         UPL
HD 62509   SWP            -0.0011 20034.20                                      2192.27  2199.96 156.97   1.003   0.049 NO 
HD 63077   SWOP  2.140 6  -0.8743   231.75   222.74   9.13   0.961  -0.987 NO     25.29    17.84   3.26   0.705  -2.285 NO 
HD 65216   SWP   0.800 5  -0.1200    20.92                                         2.29     1.71          0.746         UPL
HD 62613   SWOP  3.850 6             81.66    82.07   3.36   1.005   0.122 NO      8.93    10.42   1.63   1.167   0.915 NO 
HD 66428   SWP   5.560 1             15.08                                         1.64     2.09          1.275         UPL
HD 67228   SWOP  5.640 1   0.1213   211.25   211.15   8.66   1.000  -0.011 NO     23.00    16.83   4.10   0.732  -1.504 NO 
HD 68988   SWP   3.400 1   0.3500    14.47                                         1.57     8.84          5.620         UPL
HD 69830   SWP   2.000 13 -0.0150   156.59   227.34   9.32   1.452   7.590 YES    17.15    31.16   4.36   1.817   3.214 YES
HD 69897   SWOP  3.320 1  -0.3114   198.04   189.77   7.78   0.958  -1.062 NO     21.65    27.42   6.13   1.267   0.942 NO 
HD 70642   SWP   6.240 1   0.1820    42.19                                         4.60     4.35          0.945         UPL
HD 71148   SWOP  4.900 4   0.0200    85.06    81.06   3.32   0.953  -1.202 NO      9.29     7.66   2.12   0.824  -0.771 NO 
HD 72673   SWOP  1.480 1  -0.3600   125.28   117.25   4.81   0.936  -1.670 NO     13.76    10.40   1.66   0.756  -2.020 NO 
HD 72659   SWP   7.320 1   0.0150    28.39                                         3.10     6.64   2.20   2.141   1.607 NO 
HD 73256   SWP  12.600 5   0.2600    22.13                                         2.41     8.11          3.365         UPL
HD 73526   SWP   4.800 4   0.2600     8.38                                         0.91    19.11   5.38  20.943   3.382 YES
HD 72905   SWOP  0.500 11 -0.1100   153.72   161.73   6.63   1.052   1.207 NO     16.81    49.30   5.76   2.933   5.643 YES
HD 74156   SWP   3.720 1   0.1450    23.17                                         2.53     7.50          2.968         UPL
HD 75289   SWP   3.280 1   0.2680    69.04    67.33   2.76   0.975  -0.618 NO      7.51    10.85          1.444         UPL
HD 75732   SWP   9.500 4   0.3800   170.47   169.65   6.96   0.995  -0.118 NO     18.60    15.49   3.80   0.833  -0.819 NO 
HD 76700   SWP   9.840 1   0.3300    17.74                                         1.93     5.01          2.592         UPL
HD 76151   SWOP  1.320 1   0.0600   116.20   121.20   4.97   1.043   1.007 NO     12.68    27.40   3.24   2.161   4.542 YES
HD 78366   SWOP  0.650 6   0.0800   109.46   107.39   4.40   0.981  -0.468 NO     11.93     7.62   1.95   0.639  -2.208 NO 
HD 80606   SWP   8.960 1              8.65     8.97   0.37   1.038   0.868 NO      0.94     9.94         10.553         UPL
HD 81040   SWP   2.840 1   0.3000    24.71                                         2.70    11.84          4.387         UPL
HD 82943   SWP   1.400 6   0.3667    62.14    66.08   2.71   1.063   1.452 NO      6.76   111.07   8.42  16.437  12.383 YES
HD 83443   SWP   5.840 1  -0.1600    19.02                                         2.07     2.25          1.085         UPL
HD 84117   SWOP  4.000 1  -0.0500   244.79   241.27   9.89   0.986  -0.356 NO     26.74    34.12   6.51   1.276   1.135 NO 
HD 84737   SWOP  4.080 1   0.0600   236.54   244.77  10.04   1.035   0.820 NO     25.75    28.07   4.49   1.090   0.516 NO 
HD 89307   SWP   5.400 4   0.2000    42.84                                         4.69    15.64          3.335         UPL
HD 89744   SWP   1.880 1   0.3260   113.02   115.78   4.75   1.024   0.580 NO     12.27    26.38          2.150         UPL
HD 90839   SWOP  2.680 1  -0.1600   275.27   270.87  11.11   0.984  -0.396 NO     30.06    31.67   4.77   1.053   0.336 NO 
HD 92788   SWP   3.200 4   0.1500    36.64    35.72   1.46   0.975  -0.625 NO      3.99    24.99          6.267         UPL
HD 93083   SWP   4.700 9  -0.0018    25.43                                         2.78     8.82          3.171         UPL
BD-10 3166 SWP   0.920 1              3.85     3.87   0.17   1.004   0.087 NO      0.42     2.65          6.308         UPL
HD 95128   SWP   6.480 1   0.3100   249.48   261.18  10.71   1.047   1.092 NO     27.24    31.76   4.44   1.166   1.018 NO 
HD 99492   SWP   8.600 4   0.1700    57.58    56.18   2.30   0.976  -0.607 NO      6.30    28.27          4.485         UPL
HD 100623  SWOP  7.800 4  -0.3750   180.25   180.83   7.41   1.003   0.078 NO     19.80    17.85   2.47   0.902  -0.790 NO 
HD 101259  SWOP  6.800 4  -0.6900   139.73   146.10   5.99   1.046   1.063 NO     15.39    21.59   2.44   1.402   2.537 NO 
HD 101501  SWOP  1.200 5  -0.1350   265.90   256.10  10.50   0.963  -0.934 NO     29.07    22.85   4.34   0.786  -1.434 NO 
GJ 436     SWP                       42.00    38.96   1.60   0.928  -1.903 NO      4.58     7.88          1.723         UPL
HD 101930  SWP   4.900 9   0.3125    25.49                                         2.79     4.01          1.439         UPL
HD 102117  SWP   9.400 1             33.26                                         3.62     5.50          1.519         UPL
HD 102195  SWP   2.400 14 -0.2800    25.00                                         2.74    12.47          4.555         UPL
HD 102365  SWOP  3.900 5  -0.3657   354.94   343.93  14.10   0.969  -0.781 NO     38.94    28.31   4.58   0.727  -2.322 NO 
HD 102438  SWOP 10.040 1  -0.2550    85.53    84.11   3.45   0.983  -0.414 NO      9.39     6.87   2.04   0.732  -1.231 NO 
HD 102870  SWOP  2.960 1   0.1818   840.73   853.63  35.00   1.015   0.369 NO     91.45   117.43  12.20   1.284   2.128 NO 
HD 103095  SWOP  8.070 1  -1.3331   125.25   126.81   5.20   1.012   0.300 NO     13.66    10.68   1.46   0.782  -2.035 NO 
HD 104985  SWP   3.100 15 -0.0300   324.45   340.95  13.98   1.051   1.180 NO     35.76    40.61   4.00   1.136   1.214 NO 
HD 106252  SWP   5.400 4   0.3100    30.21    30.53   1.25   1.011   0.255 NO      3.30    21.73          6.579         UPL
HD 107148  SWP   5.600 1   0.1600    18.13                                         1.97     2.66          1.347         UPL
HD 108147  SWP   3.200 1   0.2050    36.12                                         3.93     9.87          2.508         UPL
HD 108874  SWP   6.100 4             10.95                                         1.19     8.24          6.901         UPL
HD 109749  SWP   8.700 5  -0.3600    15.09                                         1.65     8.26          5.012         UPL
HD 111395  SWOP  1.400 1   0.1300    99.70    98.19   4.03   0.985  -0.376 NO     10.88    13.75          1.263         UPL
HD 111232  SWP  15.600 5  -0.0520    31.67                                         3.48     3.02          0.869         UPL
HD 114386  SWP   1.400 1  -0.2550    21.24                                         2.34     8.03          3.437         UPL
HD 114710  SWOP  1.700 4   0.0973   509.08   495.02  20.30   0.972  -0.693 NO     55.48    63.77   7.81   1.149   1.062 NO 
HD 114613  SWOP  5.200 1   0.2400   362.20   357.52  14.66   0.987  -0.320 NO     39.47    52.86   5.24   1.339   2.557 NO 
HD 114762  SWP  10.600 5   0.1050    33.84    33.26   1.36   0.983  -0.421 NO      3.72    11.03          2.966         UPL
HD 114783  SWP   6.760 1  -0.0743    46.23    45.70   1.87   0.989  -0.280 NO      5.06     9.96          1.967         UPL
HD 114729  SWP   7.800 4  -0.7119    60.75    61.74   2.53   1.016   0.393 NO      6.66     6.37   1.78   0.957  -0.163 NO 
HD 115383  SWOP  0.270 6   0.1037   213.85   215.61   8.84   1.008   0.200 NO     23.24    18.39   5.59   0.792  -0.866 NO 
HD 115617  SWOP  8.960 1  -0.0083   465.32   437.92  17.96   0.941  -1.526 NO     50.79   215.80  19.50   4.249   8.461 YES
HD 117176  SWP   7.500 4   0.2500   361.77   366.32  15.02   1.013   0.303 NO     39.54    72.65   7.82   1.837   4.236 YES
HD 117207  SWP   6.680 1   0.0300    39.47                                         4.30    12.35          2.874         UPL
HD 117618  SWP   4.200 4   0.2380    35.64                                         3.89     9.97          2.563         UPL
HD 118203  SWP   4.600 17            17.86                                         1.95     6.27          3.212         UPL
HD 118972  SWOP  0.900 6  -0.0050    77.81    85.44   3.50   1.098   2.177 NO      8.52    37.62   4.80   4.415   6.066 YES
HD 120136  SWP   1.300 4   0.1600   322.00   330.63  13.56   1.027   0.636 NO     34.98    36.33   6.88   1.039   0.196 NO 
HD 120690  SWOP  1.520 1  -0.0300    96.23    98.41   4.03   1.023   0.540 NO     10.50    12.44          1.185         UPL
HD 121504  SWP   5.400 5   0.1150    24.25    25.66   1.05   1.058   1.343 NO      2.64    39.56         14.987         UPL
HD 122862  SWOP  7.280 1  -0.1300   104.46   104.27   4.28   0.998  -0.045 NO     11.42    15.96   3.28   1.398   1.385 NO 
HD 127334  SWOP  8.080 1   0.1700    91.20    86.68   3.55   0.950  -1.272 NO      9.92     5.97   1.66   0.601  -2.388 NO 
HD 128311  SWP   0.480 1   0.0267    62.03    61.73   2.53   0.995  -0.118 NO      6.79    20.51   2.90   3.021   4.735 YES
HD 130322  SWP   1.100 5   0.2975    23.16    24.83   1.02   1.072   1.634 NO      2.53     4.87          1.923         UPL
HD 130948  SWOP  0.490 6   0.0167   116.26   117.20   4.81   1.008   0.195 NO     12.67    14.17          1.118         UPL
HD 134083  SWOP  1.600 4   0.0267   198.37   198.79   8.15   1.002   0.051 NO     21.60    26.06   4.44   1.206   1.003 NO 
HD 134987  SWP   4.400 4  -0.0450    76.86    78.43   3.22   1.020   0.490 NO      8.36     9.02   2.40   1.079   0.274 NO 
HD 136118  SWP   4.960 1   0.1975    40.06    39.16   1.61   0.978  -0.559 NO      4.37     8.95          2.049         UPL
GJ 581     SWP                       54.76                                         5.98    16.47   2.94   2.753   3.567 YES
HD 136352  SWOP 10.360 1  -0.3970   161.19   166.95   6.84   1.036   0.841 NO     17.68    17.21   3.29   0.973  -0.143 NO 
HD 137759  SWP   1.150 15  0.1150  4147.84  3987.01 161.89   0.961  -0.993 NO    455.52   615.53  44.08   1.351   3.630 YES
HD 330075  SWP   6.200 16 -0.0600     9.79                                         1.07    21.41         19.980         UPL
HD 141937  SWP   4.880 1   0.1900    34.85    34.73   1.42   0.997  -0.081 NO      3.80     5.92          1.557         UPL
HD 142373  SWOP  7.760 1  -0.3973   412.74   405.17  16.61   0.982  -0.456 NO     45.38    48.14   6.32   1.061   0.436 NO 
HD 142267  SWOP  2.550 6  -0.3550   109.14   107.55   4.41   0.985  -0.359 NO     12.00    13.05   1.64   1.087   0.640 NO 
HD 142860  SWOP  3.560 1  -0.1830   623.92   622.34  25.52   0.997  -0.062 NO     68.21    66.29   8.90   0.972  -0.215 NO 
HD 142415  SWP   3.400 1  -0.2191    31.29                                         3.41    15.40          4.514         UPL
HD 143761  SWP   8.700 4   0.3625   200.30   196.85   8.07   0.983  -0.428 NO     21.93    25.55   3.86   1.165   0.937 NO 
HD 142022A SWP  11.900 5   0.1500    29.31                                         3.20     8.62          2.695         UPL
HD 145675  SWP   5.240 1   0.0614    95.63    91.43   3.75   0.956  -1.121 NO     10.41     9.82   1.75   0.944  -0.333 NO 
HD 146233  SWOP  5.840 1   0.0380   176.95   179.27   7.35   1.013   0.315 NO     19.33    35.93          1.859         UPL
HD 147513  SWP   0.590 7            189.88   197.14   8.08   1.038   0.898 NO     20.70    21.42   5.96   1.035   0.121 NO 
HD 149026  SWP   3.700 5             13.58                                         1.48     5.60          3.779         UPL
HD 149143  SWP   7.600 17 -0.0650    19.37                                         2.12    10.61          5.011         UPL
HD 149661  SWOP  2.080 1   0.0400   212.02   206.94   8.48   0.976  -0.599 NO     23.17    30.49   9.50   1.316   0.770 NO 
HD 151288  SWOP 12.250 1            104.36   101.18   4.15   0.970  -0.766 NO     11.54    12.81   1.38   1.111   0.925 NO 
HD 152391  SWOP  0.720 1   0.0350    84.73    81.76   3.35   0.965  -0.885 NO      9.27    10.46   2.50   1.129   0.476 NO 
HD 154345  SWP   4.920 1  -0.2250    72.57    68.81   2.82   0.948  -1.335 NO      7.95    10.82          1.361         UPL
HD 154088  SWOP  6.400 4   0.3200    91.73    88.26   3.62   0.962  -0.959 NO     10.00    16.75          1.675         UPL
HD 154363A SWOP  0.680 1             93.66    94.40   3.87   1.008   0.191 NO     10.31    10.60   2.30   1.028   0.125 NO 
HD 154857  SWP   5.640 1  -0.0000    45.05                                         4.94     3.37          0.684         UPL
HD 156026  SWOP  0.240 1  -0.1733   315.70   296.86  12.17   0.940  -1.548 NO     34.82    56.71          1.629         UPL
HD 157214  SWOP 12.040 1  -0.3811   211.04   210.31   8.62   0.997  -0.085 NO     23.15    21.62   3.89   0.934  -0.393 NO 
HD 158633  SWOP  7.800 4  -0.4000   112.78   111.21   4.56   0.986  -0.345 NO     12.38    57.40   4.36   4.635  10.320 YES
HD 157881  SWOP  0.260 1   0.1000   162.53   169.20   6.94   1.041   0.962 NO     17.80    20.17   2.82   1.133   0.837 NO 
GJ 674     SWP   0.200 3            129.65   123.48   5.06   0.952  -1.219 NO     14.15    47.92          3.388         UPL
HD 159868  SWP   6.300 4   0.2780    44.75                                         4.89     5.49          1.123         UPL
HD 160691  SWP   7.960 1  -0.0000   250.70   263.04  10.78   1.049   1.144 NO     27.28    54.43          1.995         UPL
HD 162020  SWP   0.380 1   0.1700    17.38                                         1.91     5.45          2.860         UPL
HD 164922  SWP   8.300 4   0.0700    65.61    61.08   2.50   0.931  -1.808 NO      7.16    24.58          3.432         UPL
HD 166620  SWOP 12.450 1  -0.2267   149.72   143.64   5.89   0.959  -1.033 NO     16.44    16.91          1.029         UPL
HD 168443  SWP  11.080 1  -0.0767    58.50    57.64   2.36   0.985  -0.362 NO      6.39    21.56          3.376         UPL
HD 168746  SWP  12.400 1   0.1540    22.78    30.34   3.04   1.331   2.485 NO      2.49   173.19  60.95  69.456   2.801 NO 
HD 169830  SWP   2.600 1  -0.0700    92.77    96.53   3.96   1.041   0.951 NO     10.08    18.46          1.831         UPL
HD 172051  SWOP  8.880 1  -0.2350   146.91   148.09   6.07   1.008   0.195 NO     16.12    16.46   5.13   1.021   0.067 NO 
HD 173667  SWOP  3.280 1  -0.0840   428.27   431.08  17.67   1.007   0.159 NO     46.66    57.05   8.04   1.223   1.292 NO 
HD 175541  SWP   1.800 4   0.4400    33.75                                         3.70   118.87         32.090         UPL
HD 177830  SWP   3.240 1   0.2633    84.57    87.16   3.57   1.031   0.725 NO      9.22     6.60   1.68   0.716  -1.557 NO 
HD 177565  SWOP  6.880 1   0.0650   112.23   108.55   4.45   0.967  -0.826 NO     12.25    11.14   2.68   0.910  -0.414 NO 
HD 178911  SWP   2.700 5   0.1800    20.51                                         2.23    11.43   1.88   5.119   4.891 YES
HD 179949  SWP   2.560 1   0.2633    71.60    72.23   2.96   1.009   0.212 NO      7.80    18.49          2.372         UPL
HD 180617  SWOP                     130.67   135.52   5.56   1.037   0.873 NO     14.16    11.41          0.806         UPL
HD 181655  SWOP 10.040 1   0.0600    97.87    92.32   3.79   0.943  -1.465 NO     10.68     7.17   2.22   0.672  -1.578 NO 
HD 182488  SWOP  4.100 4   0.2200   106.28   108.18   4.44   1.018   0.427 NO     11.60    11.32          0.976         UPL
HD 183263  SWP   4.520 1             19.00                                         2.07    12.80   3.63   6.193   2.960 NO 
HD 185144  SWOP  9.200 4  -0.2233   556.41   549.25  22.52   0.987  -0.318 NO     61.04    67.18   7.72   1.101   0.795 NO 
HD 185395  SWOP  2.000 1  -0.0280   278.97   283.02  11.60   1.015   0.350 NO     30.41    33.77   3.63   1.111   0.926 NO 
HD 185269  SWP   2.900 5   0.0592    56.55                                         6.17    11.63          1.884         UPL
HD 186408  SWOP  8.360 1   0.0850   115.11   115.31   4.75   1.002   0.041 NO     12.55    11.60   2.26   0.924  -0.421 NO 
HD 186427  SWP   8.100 5   0.0900   101.01    92.45   3.91   0.915  -2.191 NO     11.03    12.53          1.136         UPL
HD 187123  SWP   7.400 1   0.2950    21.47                                         2.34    14.80          6.320         UPL
HD 187085  SWP   4.280 1   0.1367    31.65                                         3.45    13.34   2.81   3.867   3.520 YES
HD 187691  SWOP  3.200 1   0.0967   206.32   206.62   8.47   1.001   0.036 NO     22.44    15.84   3.72   0.706  -1.775 NO 
HD 188015  SWP   6.200 1             16.01    14.86   0.64   0.928  -1.799 NO      1.74    21.19         12.163         UPL
HD 188376  SWOP  2.900 5  -0.1300   503.62   498.52  20.44   0.990  -0.250 NO     55.15    34.37  10.11   0.623  -2.055 NO 
HD 189733  SWP   0.415 7  -0.2400    45.28    45.86   1.88   1.013   0.304 NO      4.96    10.65   3.34   2.146   1.706 NO 
HD 190007  SWOP  0.880 1             87.96    87.45   3.59   0.994  -0.142 NO      9.68     8.96          0.926         UPL
HD 190228  SWP   6.400 1   0.2375    52.79    52.65   2.16   0.997  -0.062 NO      5.79    38.87          6.712         UPL
HD 190360  SWP   7.200 4   0.0150   165.03   162.24   6.65   0.983  -0.420 NO     17.99    14.91          0.829         UPL
HD 190406  SWOP  3.160 1   0.0200   127.96   124.92   5.12   0.976  -0.593 NO     13.95    19.54   2.76   1.401   2.025 NO 
HD 189567  SWOP  9.760 1  -0.2600   107.16   109.86   4.50   1.025   0.598 NO     11.74    18.73   2.78   1.596   2.517 NO 
HD 190248  SWOP  9.300 5   0.2843  1208.40  1211.29  49.66   1.002   0.058 NO    131.59   130.00  11.94   0.988  -0.132 NO 
HD 191408  SWOP 10.670 1  -0.4400   480.52   444.31  18.22   0.925  -1.988 NO     52.97    53.45   9.54   1.009   0.051 NO 
HD 192263  SWP   2.560 1             43.67    43.43   1.78   0.994  -0.137 NO      4.78    19.07   3.60   3.986   3.966 YES
HD 192310  SWOP  9.300 4  -0.0517   271.07   245.64  10.07   0.906  -2.524 NO     29.69    19.06   3.86   0.642  -2.756 NO 
HD 192699  SWP   1.800 18  0.0750   131.65                                        14.41    10.70   3.15   0.743  -1.176 NO 
HD 195019  SWP   9.320 1   0.2250    57.15                                         6.23     9.08   2.43   1.457   1.172 NO 
HD 196050  SWP   5.160 1   0.1950    27.74    27.87   1.14   1.005   0.116 NO      3.02     6.00          1.984         UPL
HD 196885  SWP   3.120 1   0.3533    64.10    66.30   2.72   1.034   0.810 NO      6.97     8.23   2.74   1.180   0.459 NO 
HD 196378  SWOP  5.560 1  -0.4071   223.19   224.76   9.22   1.007   0.170 NO     24.45    30.85   5.28   1.262   1.211 NO 
HD 196761  SWOP 11.200 1  -0.2850    99.17   101.57   4.16   1.024   0.578 NO     10.89    13.94          1.280         UPL
HD 202206  SWP   2.040 1   0.0400    18.40                                         2.00    29.51   3.77  14.735   7.290 YES
GJ 832     SWP                      153.98   163.41   6.70   1.061   1.407 NO     16.69    24.18   4.61   1.449   1.625 NO
HD 206860  SWOP  0.200 2  -0.1100   111.43   110.29   4.52   0.990  -0.250 NO     12.16    26.65   3.46   2.191   4.182 YES
HD 207129  SWOP  5.160 1  -0.0600   153.64   162.08   6.65   1.055   1.271 NO     16.77   400.84  30.37  23.898  12.645 YES
HD 208487  SWP   3.400 4  -0.0100    24.52                                         2.68     8.34          3.118         UPL
HD 209458  SWP   2.440 1   0.2129    21.75    21.35   0.88   0.981  -0.461 NO      2.37     2.55          1.073         UPL
HD 210277  SWP   2.000 10            83.55    82.77   3.39   0.991  -0.230 NO      9.11     7.58   1.72   0.832  -0.890 NO 
GJ 849     SWP   0.625 3             66.95                                         7.31     9.71          1.327         UPL
HD 210302  SWOP  2.520 1   0.0750   232.54   212.86   8.73   0.915  -2.256 NO     25.30    27.32          1.080         UPL
HD 212330  SWOP  8.080 1  -0.0767   228.87   234.62   9.62   1.025   0.598 NO     24.97    31.42   4.87   1.258   1.326 NO 
HD 212301  SWP   3.800 1   0.1550    18.57                                         2.03     7.40          3.655         UPL
HD 213240  SWP   4.280 1   0.2100    50.43    50.39   2.07   0.999  -0.017 NO      5.50     9.78          1.779         UPL
HD 215648  SWOP  4.520 1  -0.2650   490.05   485.01  19.89   0.990  -0.254 NO     53.59    48.02   5.43   0.896  -1.025 NO 
GJ 876     SWP                      124.55   108.75   4.46   0.873  -3.544 NO     13.68    10.82   2.52   0.790  -1.140 NO 
HD 216435  SWP   3.320 1   0.1950    99.94                                        10.88    41.74   4.04   3.836   7.636 YES
HD 216437  SWP   7.160 1   0.2600   105.47   106.22   4.35   1.007   0.171 NO     11.49    10.24   2.03   0.892  -0.614 NO 
HD 216770  SWP  15.000 5   0.1555    21.66                                         2.36     2.04          0.863         UPL
HD 216803  SWOP  0.200 3  -0.0100   217.74   216.33   8.87   0.994  -0.158 NO     23.94    24.31   3.34   1.015   0.110 NO 
HD 217014  SWP   6.760 1   0.3517   198.06   186.81   7.66   0.943  -1.469 NO     21.58    24.89   4.69   1.154   0.707 NO 
HD 217107  SWP   5.840 1   0.0122   110.56   109.19   4.48   0.988  -0.306 NO     12.04    23.79          1.976         UPL
HD 217357  SWOP  0.240 1            126.36   132.84   5.45   1.051   1.190 NO     13.97    14.36   2.57   1.028   0.153 NO 
HD 217813  SWOP  0.680 6   0.0700    62.03    60.50   2.48   0.975  -0.620 NO      6.76     7.75          1.146         UPL
HD 219134  SWOP 12.460 1   0.0250   371.23   380.18  15.59   1.024   0.574 NO     40.70    32.42   7.76   0.797  -1.067 NO 
HD 220182  SWOP  1.100 6             47.03    46.20   1.89   0.982  -0.439 NO      5.15     6.95          1.350         UPL
HD 221420  SWOP  4.960 1   0.3400   133.59   132.88   5.45   0.995  -0.131 NO     14.53    14.70   2.67   1.012   0.063 NO 
HD 222143  SWOP  1.160 1   0.1500    67.70    66.38   2.72   0.981  -0.484 NO      7.37     5.43   1.75   0.736  -1.116 NO 
HD 222404  SWP   6.600 19  0.0100  3298.19  3390.84 139.03   1.028   0.666 NO    362.53   373.43  27.75   1.030   0.393 NO 
HD 222237  SWOP  2.640 1  -0.3000   105.00   106.02   4.35   1.010   0.235 NO     11.57    14.28   1.80   1.235   1.510 NO 
HD 222368  SWOP  3.440 1  -0.2177   508.32   503.38  20.64   0.990  -0.239 NO     55.51    62.82   7.03   1.132   1.041 NO 
HD 222582  SWP  10.240 1             24.53    24.65   1.01   1.005   0.121 NO      2.68     6.76   2.01   2.523   2.033 NO 
HD 224693  SWP   2.100 5   0.0800    13.77                                         1.50     6.60   2.01   4.388   2.540 NO 

